VLA and ALMA observations of the lensed radio-quiet quasar SDSS J0924+0219: a molecular structure in a 3 microJy radio source

We present Karl G. Jansky Very Large Array (VLA) and Atacama Large Millimetre Array (ALMA) observations of SDSS J0924+0219, a z = 1.524 radio-quiet lensed quasar with an intrinsic radio flux density of about 3 micro-Jy. The four lensed images are clearly detected in the radio continuum and the CO(5-4) line, whose centroid is at z = 1.5254 +/- 0.0001, with a marginal detection in the submillimetre continuum. The molecular gas displays ordered motion, in a structure approximately 1--2.5 kpc in physical extent, with typical velocities of 50-100 km/s. Our results are consistent with the radio emission being emitted from the same region, but not with a point source of radio emission. SDSS J0924+0219 shows an extreme anomaly in the flux ratios of the two merging images in the optical continuum and broad emission lines, suggesting the influence of microlensing by stars in the lensing galaxy. We find the flux ratio in the radio, submillimetre continuum and CO lines to be slightly greater than 1 but much less than that in the optical, which can be reproduced with a smooth galaxy mass model and an extended source. Our results, supported by a microlensing simulation, suggest that the most likely explanation for the optical flux anomaly is indeed microlensing.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
